Into the Ly{\alpha} jungle: exploring the circumgalactic medium of galaxies at z ~ 4-5 with MUSE

We present a study of the galaxy environment of 9 strong HI+CIV absorption line systems ($16.2<{\rm log}(N({\rm HI}))<21.2$) spanning a wide range in metallicity at $z\sim4-5$, using MUSE integral field and X-Shooter spectroscopic data collected in a $z\approx 5.26$ quasar field. We identify galaxies within a 250 kpc and $\pm1000$ km s$^{-1}$ window for 6 out of the 9 absorption systems, with 2 of the absorption line systems showing multiple associated galaxies within the MUSE field of view. The space density of Ly$\alpha$ emitting galaxies (LAEs) around the HI and CIV systems is $\approx10-20$ times the average sky density of LAEs given the flux limit of our survey, showing a clear correlation between the absorption and galaxy populations. Further, we find that the strongest CIV systems in our sample are those that are most closely aligned with galaxies in velocity space, i.e. within velocities of $\pm500$ km s$^{-1}$. The two most metal poor systems lie in the most dense galaxy environments, implying we are potentially tracing gas that is infalling for the first time into star-forming groups at high redshift. Finally, we detect an extended Ly$\alpha$ nebula around the $z\approx 5.26$ quasar, which extends up to $\approx50$ kpc at the surface brightness limit of $3.8 \times 10^{-18}$ erg s$^{-1}$ cm$^{-2}$ arcsec$^{-2}$. After scaling for surface brightness dimming, we find that this nebula is centrally brighter, having a steeper radial profile than the average for nebulae studied at $z\sim3$ and is consistent with the mild redshift evolution seen from $z\approx 2$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
